QCD and Hadronic Interactions with Initial-State-Radiation at B-Factories

The efforts to improve on the precision of the measurement and theoretical prediction of the anomalous magnetic moment of the muon a_mu have turned into a test of our understanding of the hadronic contribution to vacuum polarisation. I describe how recent measurements of hadron production in e+e- interactions with initial-state radiation provide precision measurements of the hadron cross section, and have improved on the contribution to the prediction of the value of a_mu that dominates the global uncertainty.

==> conf_writeup.txt <==
\\
Title: QCD and Hadronic Interactions with Initial-State-Radiation at B-Factories
Authors: D. Bernard (from the BABAR Collaboration)
Comments: 8 pages, 5 pdf figures, contribution to the Proceedings of 24th Les Rencontres de Physique de la Vallee d'Aoste (LA THUILE 2010), submitted to Nuovo Cimento B
Report-no: BABAR-TALK-10/002
\\
The efforts to improve on the precision of the measurement and
theoretical prediction of the anomalous magnetic moment of the muon
a_mu have turned into a test of our understanding of the hadronic
contribution to vacuum polarisation.
I describe how recent measurements of hadron production in e+e-
 interactions with initial-state radiation provide precision
 measurements of the hadron cross section, and have improved on the
 contribution to the prediction of the value of a_mu that dominates
 the global uncertainty.
\\

